Crash-free Deductive Verifiers

As deductive verifiers mature, their potential user base is growing from the initial core developers to other users. To convince external users of the suitability of verifiers, these tools must run reliably out of the box, give meaningful error messages and display correct results. Yet deductive verifiers are large and complex software systems and their own full verification is often out of reach. We therefore need complementary means to provide such guarantees. This paper advocates the use of fuzzing as a practical way to improve the quality and robustness of deductive verifiers. We outline how fuzz testing can be applied to deductive verifiers, and demonstrate the idea with the prototype tool AValAnCHE, which is integrated with the VerCors verifier. We report on our experiments in which AValAnCHE uncovered several issues in VerCors and demonstrate that the approach also works for other deductive verifiers

==> dat/direct_pvl_1_covered.dat <==
36.248200 9239
36.377869 9239
36.430912 9398
36.467501 9398
36.505614 9398
36.540230 9398
36.578813 9538
36.740119 9539
36.857027 9550
36.966653 9551
37.348198 9551
37.456419 9551
37.903770 9551
38.266293 9555
39.031835 9555
39.497241 9555
39.715227 9555
39.877124 9555
40.181055 9555
40.273418 9555
40.469681 9555
40.551925 9555
40.579879 9559
40.672517 9559
40.702090 9559
41.577869 9559
41.748784 9559
42.006675 9559
43.636386 9559
44.466786 9559
47.080342 9559
47.165175 9559
47.197360 9561
47.282266 9561
47.309752 9561
47.973316 9561
48.403322 9562
48.499432 9562
49.523082 9569
50.385841 9569
51.604190 9569
52.676321 9588
54.653944 9592
55.045004 9592
55.914154 9592
56.986023 9606
57.836245 9606
60.803758 9607
62.168173 9607
65.946433 9607
73.943130 9607
78.499394 9610
84.696906 9611
84.725163 9611
85.075100 9611
86.120008 9611
86.451462 9611
86.711969 9611
87.378379 9937
91.376935 9946
100.990169 9946
112.239206 9946
113.713726 9947
114.011212 9947
116.076980 9947
117.330049 9947
119.465951 9947
120.270645 9947
120.713798 9947
124.886736 9947
126.286329 9966
136.834092 9966
144.778993 9989
154.026638 9989
155.786151 9993
156.221410 9993
161.946251 10030
163.568110 10030
166.144237 10030
168.043998 10030
172.521561 10030
174.301469 10030
175.142335 10030
180.232538 10030
181.289244 10030
185.312685 10060
189.523862 10069
191.625711 10069
193.542388 10069
207.235142 10069
207.554108 10069
222.904120 10069
239.532688 10074
239.636548 10074
254.556276 10075
261.306855 10075
262.127263 10075
274.335890 10075
274.675646 10075
280.995318 10095
286.904964 10095
287.648719 10102
290.873442 10112
292.273034 10112
294.668996 10112
297.729570 10112
297.897070 10112


==> dat/gram_all_1_covered.dat <==
31.873513 4848
38.479849 20539
38.984673 20729
39.551760 21155
40.863648 25595
42.033499 26457
42.368700 26586
42.918786 26969
43.714959 27232
44.082418 27265
44.354534 27327
45.221410 27489
45.476376 27983
45.871137 27983
46.290161 28096
46.709921 28255
46.950090 28277
47.411362 28293
47.680012 28314
47.945505 28905
48.221887 28936
48.742534 29592
49.116600 29613
49.295786 30022
49.576868 30077
49.825930 30405
50.169528 30450
50.811213 30487
51.079481 30759
51.310152 30791
51.711558 30808
52.102462 30836
52.391365 30873
53.797194 30908
54.060653 30908
54.405541 30908
54.747337 30919
55.035935 30919
55.272937 31010
55.600440 31010
55.842438 31095
56.096898 31106
56.372355 31110
56.698676 31110
56.947519 31115
57.289059 31115
57.563537 31138
57.795335 31268
58.074797 31268
58.372408 31487
58.695536 31487
59.090233 31707
60.250441 33020
60.458581 33326
60.981875 33970
61.213168 34184
61.535968 34184
62.211432 34201
62.531986 34201
62.990288 34224
63.310376 34224
63.563414 35121
64.132214 36733
64.376985 36733
64.646953 37005
64.960365 37005
65.204190 37023
65.589036 37028
65.991597 37030
66.321366 37030
66.669129 37035
66.895912 37710
67.156002 37710
67.498455 37710
68.037693 37738
68.273697 38035
68.519171 38448
68.782111 38505
69.097227 38505
69.307330 38615
69.615995 38615
70.279281 38626
70.505971 38830
70.683747 38882
71.105014 39064
71.339945 39064
71.578846 39166
71.783603 39374
72.006627 39374
72.328739 39374
72.958460 39375
73.253523 39375
73.454531 39502
73.816068 39502
74.102282 39507
74.338363 39507
74.573130 39520
75.199323 39525
75.439607 39948
75.626995 39979
75.887157 39981
76.102305 39984
77.320120 44799
77.534136 44891
77.736954 45169
77.979621 45251
78.301631 45251
78.517523 45253
78.922626 45253
79.103804 45254
79.512499 45414
79.848739 45419
80.081051 45419
80.315684 45419
80.665479 45607
80.888454 45869
81.130132 45870
81.309819 45870
81.586409 45918
81.850408 45918
82.097517 46032
82.387438 46032
83.040735 46035
83.322867 46158
83.583637 46165
83.803656 46366
84.066349 46400
84.503186 47122
84.766329 47127
84.995599 47601
85.713145 47602
85.968722 47607
86.209693 47607
86.408071 47671
86.766712 47671
86.988912 47671
87.301735 47671
87.530455 47678
87.785148 47761
88.113754 47761
88.298325 47761
88.844651 47761
89.247210 47770
89.799640 47777
90.001101 47829
90.184399 47829
90.497776 47831
90.718040 47831
91.038942 47831
91.272695 47831
91.496820 47867
91.771594 48255
92.085206 48267
92.551896 48272
93.143903 48272
93.393025 48392
93.788476 48396
94.160812 48403
94.932773 48408
95.167415 48431
95.389050 48431
95.787309 48431
96.196091 48431
96.428960 48431
97.073651 48439
97.321549 48440
97.516533 48451
97.918387 48451
98.104784 48475
98.344077 48495
98.556043 48535
98.859541 48535
99.742826 48535
100.012378 48535
100.244570 48535
100.476641 48535
100.700146 48535
100.918102 48537
101.215626 48537
101.611179 48537
101.834755 48721
102.052753 48726
102.280636 48726
102.496451 48937
102.727213 49003
102.951782 49003
103.473471 49008
103.712982 49013
104.155122 49014
105.253843 49014
105.744116 49014
106.004249 49014
106.625231 49014
106.821454 49018
107.297929 49018
107.540703 49022
107.814224 49022
108.016245 49053
108.413452 49053
108.779113 49053
110.545915 55923
110.756174 55942
110.970709 55942
111.208014 55942
111.586606 55942
112.300791 55945
112.543098 55945
112.782167 55958
113.155712 55958
113.380414 55959
113.593813 55959
113.796718 56031
114.006165 56104
114.181913 56106
114.461819 56129
114.691476 56131
115.377852 56131
115.943417 56180
116.257125 56180
117.484318 56219
117.686448 56241
117.869193 56241
118.612974 56241
118.842994 56290
119.079730 56290
120.306335 56290
120.821336 56361
121.171206 56361
121.498298 56361
121.762854 56361
122.020833 57043
122.422015 57043
122.616351 57064
122.831237 57075
123.017930 57075
123.792368 57075
123.988225 57077
124.164275 57118
124.371504 57214
124.570773 57303
124.762963 57316
125.001120 57316
125.190864 57321
125.623954 57321
125.858122 57326
126.182891 57326
126.809661 57326
127.053551 57531
127.375523 57531
127.874079 57531
128.193373 57531
128.534087 57531
128.771657 57531
129.113309 57531
129.336178 57555
129.604718 57555
129.993354 57556
130.784508 57609
131.184304 57618
131.630285 57618
131.942548 57618
132.123078 57618
132.446359 57618
132.666381 57618
133.388823 57692
133.628396 57703
133.932413 57704
134.131362 57762
134.584898 57762
134.901423 57767
135.145631 57767
135.656614 57791
135.890039 57791
136.406947 57791
136.587498 57814
136.834398 57839
137.332725 57870
137.640450 57870
138.476274 57870
138.702119 57872
139.710903 57986
139.981399 57986
140.196313 58022
140.431706 58080
140.747815 58080
140.992933 58105
141.219464 58216
141.883190 58216
142.154844 58289
142.427134 58289
142.632656 58289
143.230443 58344
143.450088 58386
143.670909 58386
144.163543 58386
144.366013 58456
144.554197 58520
144.843209 58520
145.070302 58520
145.346312 58520
145.530496 58529
146.430792 58529
146.639146 58591
147.751466 58591
148.118740 58591
148.439688 58591
149.069183 58675
149.288939 58678
149.611393 58678
149.881876 58678
150.071669 58722
150.367878 58722
151.272641 58722
151.456480 58727
151.690709 58727
152.305768 58727
152.920645 58747
153.154989 58748
153.376521 58760
153.922223 58761
154.366007 58763
154.622934 58763
154.827788 58778
155.023087 58779
156.113343 58779
156.408704 58779
156.877073 58779
157.529612 58779
157.721362 58784
158.019530 58784
158.267045 58795
158.660216 58795
158.915363 58795
159.380256 58799
159.692938 58799
160.098927 58800
160.528388 58943
160.743169 58943
160.919081 58946
161.472622 58946
161.651864 58950
162.287927 58950
162.485176 58990
162.791522 58999
163.303550 59003
163.889096 59003
164.175454 59443
164.753610 59459
165.712240 59459
166.600360 59459
168.258785 62032
168.520316 62037
168.864795 62037
169.060709 62037
170.043643 62037
170.359122 62037
170.583990 62065
171.333282 62065
171.576708 62065
171.903229 62065
172.149365 62067
172.847613 62067
173.198951 62067
173.384167 62105
173.833829 62108
174.076449 62120
174.617502 62120
174.798539 62120
175.034146 62120
175.254770 62224
175.497536 62225
175.717285 62263
177.153742 63571
177.391644 63571
177.574716 63571
177.784230 63571
178.380178 63571
179.076625 63571
179.644968 63571
179.838035 63571
181.954039 63571
182.155921 63580
182.739738 63580
183.526331 63580
183.728372 63581
184.473521 63586
184.770718 63586
185.298653 63586
185.621932 63586
185.960101 63586
186.487925 63609
186.733802 63609
187.061617 63609
187.231272 63609
187.486886 63609
187.770534 63609
188.304504 63609
188.951490 63609
189.155648 63609
189.357257 63609
189.873883 63686
190.095700 63784
190.306433 63936
190.865520 63936
191.064045 63953
191.319845 63953
191.512783 63955
191.929945 63969
192.185062 63969
192.376091 63969
192.655980 63969
192.906376 64058
193.126440 64058
193.354130 64077
193.546008 64079
194.049876 64079
194.274689 64079
194.687180 64080
194.930349 64181
195.169022 64181
196.187402 64184
197.136502 64184
197.456340 64184
198.514954 64184
198.735277 64184
199.334116 64205
199.526591 64206
199.815158 64206
200.613154 64206
200.989522 64212
201.173255 64222
201.636594 64227
202.847839 64227
203.082893 64229
203.319311 64229
203.684768 64236
203.862918 64236
204.349175 64238
204.551470 64308
205.490930 64308
205.683235 64333
206.284814 64333
206.702965 64337
207.931408 64337
208.105915 64337
208.539777 64337
208.814694 64337
209.253886 64343
209.740422 64343
210.080769 64343
210.592954 64403
210.820360 64403
211.056159 64403
211.236192 64408
211.460053 64505
211.948130 64509
212.208506 64509
213.830715 64520
214.036253 64520
214.526841 64520
214.723867 64543
214.931608 64543
215.311487 64548
215.534145 64568
215.804209 64568
216.054075 64568
216.668096 64568
217.024429 64568
217.551023 64588
217.849049 64619
218.123519 64652
218.672077 64652
220.295896 64652
220.820760 64652
222.231595 64652
222.441848 64652
222.742427 64652
223.653188 64653
224.059010 64653
224.862956 64653
225.391971 64653
225.644057 64676
225.855833 64676
226.811385 64678
227.130318 64678
227.961538 64678
228.663283 64678
228.840860 64678
229.048183 64678
229.663950 64678
229.898652 64823
230.088055 64823
230.291989 64823
231.080370 64823
231.802886 64823
231.974871 64828
232.304596 64828
232.499721 64829
234.073703 64918
234.307004 64918
234.704293 64918
235.154519 64921
235.382223 65058
236.728934 65058
237.422371 65058
237.839366 65058
238.349686 65074
239.083228 65096
239.569670 65096
240.482950 65096
242.260289 65096
242.847938 65097
243.201004 65097
244.638162 65097
245.118385 65146
245.486579 65146
245.859316 65146
247.403916 65146
247.763583 65239
248.750466 65239
249.345904 65239
250.593195 65239
251.488772 65289
251.893822 65289
252.488040 65683
253.660052 65683
254.721981 65683
254.955298 65683
255.196922 65683
256.750706 65687
257.288852 65687
257.509414 65758
258.302954 65758
259.250836 65769
259.891486 65775
260.225990 65775
260.510166 65775
260.889136 65813
261.197438 65813
261.503490 65813
261.696774 65818
261.900052 65818
262.495623 65878
263.065838 65878
264.264043 65878
264.964075 65983
265.891336 65983
266.082365 65983
266.769449 65983
266.969074 65983
267.172494 65983
267.362922 65998
267.680698 65998
267.867483 65998
268.061120 65998
268.628347 65998
269.470162 66014
269.801124 66015
270.847898 66015
271.338427 66015
272.066710 66015
273.750626 66043
273.952563 66043
274.327376 66043
274.571908 66043
275.317136 66043
276.017325 66043
277.088619 66390
277.283061 66404
277.695933 66439
278.010755 66439
278.470215 66439
278.859047 66439
279.239709 66439
280.221244 66439
280.510918 66439
281.302431 66439
283.080730 66455
283.609550 66463
285.578884 66463
286.627022 66463
286.822775 66463
286.998453 66463
289.085345 66463
289.272753 66463
289.457370 66463
289.998560 66489
290.455933 66489
291.572668 66489
292.208296 66493
292.946405 66495
293.630767 66495
294.002415 66495
294.202458 66502
294.642719 66502
295.174199 66523
295.551779 66538
295.807230 66545
295.996933 66545
296.850078 66575
297.061551 66576
297.609869 66576
297.953063 66576
298.397121 66576
298.638475 66576
299.687128 66576


==> dat/gram_pvl_1_covered.dat <==
38.580391 23826
38.783526 24038
39.018461 24662
39.217990 24747
40.124236 31071
40.486822 31560
40.679133 31601
40.942084 31986
41.152839 32141
41.346992 32154
41.558707 32262
41.982366 32275
42.174981 32275
42.548644 32358
42.974120 32358
43.183683 32358
43.389780 32373
43.591161 32405
43.920548 32405
44.246640 32594
44.455818 32594
44.830441 32594
45.166289 32605
45.347638 32605
45.538646 32605
45.834998 32605
46.539525 32605
46.743252 32777
47.038796 33023
47.285538 33078
47.526546 33211
47.937159 34733
48.287770 34733
48.829908 34733
49.010490 34733
49.200133 34736
49.607714 34736
50.691036 34811
50.986598 34882
51.368183 34966
51.710620 34989
52.095421 35185
52.570959 35185
52.956727 35188
53.160100 35231
54.031645 35231
54.651436 35231
54.851266 35231
55.178693 35231
55.366455 35232
55.649396 35232
56.020991 35232
56.216981 35232
56.735366 35242
57.019051 35242
57.212434 35242
57.694594 35242
58.041766 35242
58.409673 35248
58.741923 35248
58.929674 35255
59.554291 35255
60.106748 35344
60.316168 35507
61.033819 35511
62.145675 35512
62.337510 35513
62.828464 35793
63.039402 35801
63.320565 35900
63.913702 35900
64.162327 36033
64.386089 36036
65.413619 36056
65.597296 36056
65.787620 36056
66.119594 36056
66.522505 36227
66.859862 36227
67.059741 36227
67.332631 36227
67.515103 36227
67.846239 36227
68.784920 36227
69.278301 36250
69.813628 36250
70.016510 36299
70.209754 36299
70.492821 36299
71.606926 36299
71.895895 36308
72.084339 36308
72.753082 36308
73.049020 36308
73.716837 36506
73.939593 36688
74.146153 36710
75.363926 36710
76.477241 36710
77.012268 36721
77.518305 36722
77.716176 36722
77.905526 36722
78.096550 36722
78.321956 36722
79.075053 36722
79.537399 36722
80.189395 36722
81.759971 36736
82.095296 36736
82.313722 36920
82.500517 36921
83.372799 36926
84.469244 37085
85.877521 37085
86.150356 37085
86.586550 37085
86.795291 37085
87.296593 37085
87.490196 37085
87.767888 37085
87.966370 37089
88.742545 37089
88.934568 37089
89.149552 37089
89.342285 37089
89.544415 37089
89.752815 37089
90.497258 37089
90.915963 37158
91.325546 37158
91.861801 37158
92.053537 37158
92.240876 37158
92.623663 37158
93.016778 37251
93.207549 37254
93.404494 37254
93.921526 37254
95.286833 37269
95.492395 37269
96.015153 37274
96.525961 37276
96.711550 37276
97.259573 37276
97.776986 37294
98.303312 37294
98.721608 37294
98.923310 37294
99.112281 37294
101.493299 37373
101.825625 37373
102.142236 37373
102.649820 37375
102.981955 37375
103.250947 37375
103.437377 37375
104.290595 37375
104.805525 37375
106.069714 37375
106.256453 37375
107.432424 37387
107.621576 37387
108.230915 38588
109.392396 38588
109.578534 38651
109.754013 38651
110.892503 38651
111.080381 38651
111.255662 38651
112.165593 38651
112.347187 38651
112.523415 38651
112.880352 38651
113.421805 38651
113.736164 38651
114.169605 38651
118.194091 38666
119.200925 40896
119.380678 40896
120.660583 40896
120.860569 40896
121.428375 40934
121.980570 40935
122.368692 40935
123.356683 40936
123.877905 41028
124.053308 41028
124.916607 41068
125.090101 41081
125.874330 41081
126.054905 41081
126.896166 41082
127.076678 41082
127.569313 41082
127.767556 41082
128.272664 41082
129.077467 41082
129.726249 41082
130.370228 41083
130.567988 41083
132.857123 41091
133.215813 41383
133.726651 41420
135.382419 41420
136.030476 41422
136.860628 41422
137.350958 41422
138.521082 41422
138.719000 41450
138.909969 41450
140.060914 41453
140.924834 41590
141.099034 41604
142.887765 41604
143.100984 41605
143.471830 41605
143.682815 41605
144.070053 41605
144.780638 41605
145.114516 41609
146.095042 41609
146.682345 41630
147.213946 41630
147.513158 41630
147.710659 41630
148.559808 41632
149.090428 41634
149.893045 41634
150.656606 41634
150.850988 41634
153.506229 41634
155.115055 41634
156.390949 41639
156.915606 41639
157.404836 41639
158.186706 41639
160.754772 41639
161.871587 41639
162.052314 41670
162.382683 41670
164.124376 41670
164.311417 41670
164.913342 41671
165.729617 41671
167.129572 41671
167.662333 41860
171.899427 41860
172.152561 41860
175.042475 41860
175.517703 41860
177.791365 41860
180.036897 41860
183.120638 43057
184.298265 43067
186.067511 43068
186.248565 43068
187.059538 43068
187.469479 43068
187.991088 43068
188.459262 43068
188.868351 43068
189.931071 43068
190.135098 43068
191.819157 43068
192.270040 43068
192.944386 43068
193.144880 43068
193.966028 43123
194.591544 43124
195.342225 43124
195.530478 43124
195.712310 43124
196.171989 43124
197.087580 43124
197.267224 43124
198.493664 43124
199.803131 43124
202.070179 43125
202.291745 43126
202.902394 43126
203.597538 43126
204.300964 43126
205.598333 43126
206.966645 43126
208.111326 43126
208.954589 43139
209.838055 43139
210.022343 43139
210.243127 43139
210.851817 43142
211.217953 43142
211.480176 43142
211.949511 43142
213.563735 43142
215.374607 43142
216.030375 43142
216.614784 43142
217.336168 43142
217.534191 43142
219.978205 43147
220.823594 43147
221.923488 43147
222.643618 43147
223.127197 43147
224.720778 43147
224.914555 43147
225.412958 43147
225.603113 43147
226.182131 43179
226.368092 43179
229.041467 43179
229.700715 43239
231.172648 43240
231.593724 43240
231.779312 43251
232.089895 43254
232.273842 43254
236.428132 43334
237.754607 43334
238.404645 43334
238.754004 43334
239.385085 43334
239.635047 43334
240.712617 43334
241.535001 43334
245.434706 43334
247.188090 43334
248.073826 43334
249.483668 43334
249.834811 43334
252.279168 43334
252.838869 43334
256.414641 43334
258.342127 43334
259.132961 43334
259.326013 43334
260.546466 43334
260.973746 43334
261.153959 43362
261.336860 43363
262.166475 43363
264.736576 43363
266.329973 43363
266.920132 43363
267.097162 43363
268.898769 43363
269.553724 43363
269.752252 43363
269.932062 43363
271.107638 43363
273.228435 43373
273.718808 43373
273.933315 43373
274.456434 43377
275.310013 43377
276.504842 43377
276.721269 43377
277.567436 43377
277.764485 43378
278.624740 43378
280.514668 43378
280.700710 43378
281.874953 43378
285.015708 43378
285.213053 43378
286.194669 43378
287.008044 43378
288.679456 43378
289.973005 43378
290.800102 43378
293.082222 43378
293.929286 43378
294.477297 43378
295.095976 43378
298.322506 43378
299.401439 43411


==> dat/gui_all_1_covered.dat <==
33.820712 5005
34.373970 6383
34.646001 6383
34.928068 6383
39.700483 20216
40.411118 20216
41.359337 20216
43.238773 23598
45.230786 23789
46.031791 23789
46.707570 23789
47.993755 24351
48.983570 24351
50.172570 24351
50.773325 24527
52.678728 24745
52.931318 24937
55.711999 25168
57.615300 31900
60.814867 31949
61.072467 32306
61.363370 32306
61.707162 33154
62.061952 33154
62.729628 33276
67.625121 33383
68.547546 33501
69.511144 33501
71.138673 33511
75.900174 33511
77.785551 42049
78.942445 42049
81.228115 42049
82.113901 42584
85.461306 42584
85.840011 42585
86.384706 42585
89.227164 42763
92.350232 42763
93.564134 42763
95.266240 42763
95.851604 42830
96.146443 42986
96.848796 43013
99.044605 43013
99.459081 43013
100.936134 43097
104.893043 43280
107.691609 43481
109.647373 43501
111.099156 43501
111.557743 43501
113.880567 43615
116.184814 43615
116.791719 43615
117.299161 43615
117.523042 43615
118.956634 43615
119.968718 43615
120.631588 43642
122.761336 43642
124.049617 43642
125.394208 43642
126.155501 43643
128.980572 43671
130.082131 43789
131.453052 44063
132.820930 44063
134.049179 44066
134.608780 44114
137.753486 44315
138.224257 44359
141.722325 44729
147.109089 44729
149.199194 44729
150.249531 44729
151.011892 44729
152.471434 44729
153.660589 44729
156.708768 44729
158.176233 44729
162.149670 44729
164.976143 44729
168.705565 44729
170.979720 44729
171.250231 44730
172.830661 45136
173.117689 45136
173.395466 45136
176.268853 45136
176.840701 45239
181.537476 45239
182.504502 45277
191.203630 45277
191.572248 45277
192.340121 45338
195.704886 45338
196.087957 45338
198.255189 45338
200.264530 45339
200.868102 45339
203.090651 45339
209.266835 45398
219.954751 45398
220.458267 45398
222.465444 45398
230.811600 45398
233.847161 45441
235.853772 45441
240.508611 45441
241.021025 45521
243.498244 45521
246.445863 45548
248.915085 45548
258.246618 45548
259.182238 45552
262.199655 45552
262.735001 45607
268.269703 45607
272.464311 45607
273.439584 45607
277.302259 45607
284.423068 45635
288.161861 45635
295.447866 45635
296.273404 45669
299.782309 45669


==> dat/gui_pvl_1_covered.dat <==
32.377236 5347
32.869618 5351
33.114612 5352
33.585146 5352
34.767531 5581
35.481439 5678
36.327258 6167
36.805675 6167
42.851594 26396
43.094433 26396
43.325874 26397
45.335152 28495
45.578496 28608
46.294416 28707
46.863521 29111
47.800015 29221
48.490975 29255
48.743536 29442
49.209881 29442
49.676186 29442
50.159009 29442
51.493812 29442
51.966753 29442
52.428004 29442
52.690495 29713
52.920116 29713
53.390579 29740
54.334648 29740
54.569865 29740
54.806703 29820
55.286706 29820
56.957717 29820
57.365611 29820
58.780313 29820
59.272725 29820
59.781047 29820
61.055690 29835
61.303532 29862
62.041456 29928
62.920396 29928
63.647584 29928
65.735394 29996
66.668090 30023
67.828272 30023
68.067893 30023
68.321638 30028
68.573648 30028
70.306197 30028
70.553643 30083
71.997242 30083
74.345034 30218
75.397713 30218
75.857463 30218
78.362007 30257
81.639154 30257
82.112880 30257
83.045860 30257
84.218337 30257
85.604168 30257
86.654494 30285
87.117064 30319
89.963083 30319
94.281947 30319
94.682270 30507
95.791045 30507
96.050924 30629
98.789121 30629
102.438224 30629
102.832204 30629
103.220193 30629
103.828949 30629
104.197360 30629
104.438024 30673
107.405542 30673
107.656319 30673
110.172467 30816
111.196214 30816
111.688671 30816
118.419669 30816
122.493728 30816
123.938047 30854
131.295022 30854
134.547624 30856
134.775827 30856
143.653670 30856
153.924417 30856
164.566744 30894
166.114124 31009
166.354312 31066
167.863044 31277
171.188586 31277
174.266936 31277
175.873989 31277
179.571535 31277
181.208144 31277
188.210776 31363
188.913957 31503
197.210151 31503
198.164059 31503
199.091532 31503
200.222109 31503
208.866041 31575
210.649927 31575
211.148352 31579
211.410830 31674
211.910451 31779
216.339941 31779
221.138054 31782
222.327602 31829
222.628413 31831
224.666157 31831
226.236630 31831
227.871624 31855
228.137950 32134
228.368101 32134
229.840134 32134
230.218260 32134
234.613343 32208
236.170793 32208
237.137851 32208
237.455534 32208
250.937386 32350
258.923477 32350
260.359429 32353
262.012935 32353
267.271583 32353
268.898421 32353
276.102811 32353
279.880403 32479
282.443582 32557
287.952818 32558
289.125280 32564


==> dat/smith_pvl_1_covered.dat <==
41.224231 18621
41.859121 19026
42.853225 19275
43.239721 19470
44.282894 19543
44.573756 19544
44.999110 19544
46.047688 19652
47.147328 19655
47.923880 19839
48.349509 19840
48.898246 19850
49.351130 19855
49.805158 19857
50.183850 19857
50.446384 19857
50.900234 19857
51.191186 19960
51.631885 19960
52.400360 19974
52.846446 19974
53.266668 20039
53.620550 20048
53.957694 20048
54.710959 20048
55.118484 20105
56.465079 20107
57.549257 20107
58.480154 20322
59.068916 20322
59.375133 20322
59.993906 20322
60.354059 20330
60.787693 20330
61.216830 20330
62.007081 20333
62.695367 20333
63.721737 20337
64.476083 20538
65.000128 20557
65.389357 20557
65.798086 20557
66.558188 20986
66.964205 20986
67.447872 20986
67.712321 20986
68.187367 21114
68.674866 21115
69.231602 21115
69.872185 21115
70.134600 21115
70.664122 21118
71.895098 21118
72.290315 21118
73.025969 21118
73.330379 21118
73.697957 21118
74.447845 21118
75.038216 21118
75.416089 21118
75.694736 21118
76.521891 21118
77.089121 21118
77.702602 21118
78.349382 21118
79.765606 21122
81.047598 21122
81.654848 21122
82.439664 21122
82.857204 21122
83.222036 21122
83.914725 21122
84.676826 21122
85.185892 21122
85.674934 21135
86.491680 21135
86.998976 21139
87.526933 21139
87.882225 21139
88.445229 21139
89.369410 21139
89.891618 21139
90.507695 21140
91.131275 21203
91.482531 21203
92.034620 21205
92.517026 21205
93.251070 21205
93.926077 21205
95.224362 21209
95.698814 21389
96.725244 21389
97.017603 21389
97.598992 21389
97.855395 21389
98.407502 21396
98.917064 21396
100.063588 21396
100.303223 21397
100.687010 21397
100.966997 21397
101.618338 21397
102.192578 21397
102.448661 21397
103.180297 21397
103.688459 21397
104.355167 21397
105.066170 21397
105.558148 21397
106.093684 21397
106.904369 21397
107.379536 21397
107.847739 21398
108.562096 21398
108.981448 21398
109.653319 21398
109.919918 21398
111.373933 21398
112.028306 21398
112.586048 21398
113.071213 21398
113.537858 21398
114.203261 21398
114.511430 21398
115.181837 21398
115.951576 21398
116.255867 21398
116.710185 21398
117.844357 21398
118.184548 21398
118.453181 21398
119.412019 21398
119.999587 21398
120.730991 21398
121.298434 21398
122.148309 21398
122.682716 21398
123.158768 21398
124.015911 21399
124.578571 21399
124.961824 21399
126.101724 21399
126.951154 21399
127.438395 21399
128.461874 21399
129.081047 21399
129.680447 21399
129.979428 21399
130.383578 21401
131.496008 21401
132.221096 21401
132.576460 21401
133.137386 21401
133.566796 21401
134.386370 21401
134.959971 21401
135.972010 21401
136.321085 21401
136.857768 21401
137.223477 21401
137.931964 21401
138.286039 21401
138.977274 21401
139.394815 21401
139.791826 21401
140.403921 21401
140.788952 21401
141.303608 21401
141.967744 21401
142.524326 21401
143.419453 21401
144.065988 21401
144.332533 21401
144.797238 21401
145.542643 21401
145.940832 21401
146.665505 21401
147.217336 21401
147.649265 21402
147.919846 21402
148.419146 21402
149.527303 21405
150.216859 21405
150.736931 21405
151.093890 21405
151.395540 21405
152.078914 21405
152.821664 21405
153.437714 21405
153.811186 21405
154.084166 21405
154.804617 21405
155.579518 21405
156.136217 21405
156.736210 21405
157.327177 21405
157.813416 21405
158.814444 21405
159.119777 21405
159.398685 21405
160.025609 21405
160.684121 21405
161.916571 21405
162.627030 21405
163.005413 21405
164.073549 21405
164.670064 21405
165.196080 21405
165.776279 21405
166.289889 21405
167.151945 21405
167.604442 21405
168.086684 21405
168.777345 21405
169.222280 21405
170.299018 21407
170.684381 21407
171.113014 21407
171.611523 21407
171.967765 21407
172.396059 21407
172.785609 21407
173.585897 21407
174.380833 21407
174.914142 21407
175.480916 21407
175.932857 21407
177.047328 21407
177.528067 21407
178.307479 21407
178.933705 21407
179.256429 21407
179.716834 21407
180.253725 21407
181.323444 21407
182.079026 21407
182.502387 21407
183.698054 21407
184.092102 21407
184.723552 21407
185.365017 21407
185.660618 21407
186.386751 21407
186.679907 21407
187.309056 21407
188.094003 21407
188.591615 21407
189.293322 21407
190.209364 21407
191.197879 21407
191.607457 21407
192.300040 21407
194.841418 21407
195.633788 21407
195.888763 21407
196.332974 21407
197.401527 21407
197.985562 21407
198.220314 21407
199.006644 21407
199.629670 21407
200.696673 21407
201.490741 21407
201.912165 21407
204.547320 21407
205.288422 21407
206.552632 21407
207.011853 21407
207.252256 21407
208.382675 21407
208.959690 21407
209.397781 21407
209.824875 21407
210.632662 21407
211.395198 21407
211.819517 21407
213.045373 21407
213.549204 21407
213.920415 21407
214.388611 21407
215.167917 21407
215.864763 21407
216.733282 21407
217.083093 21407
218.241119 21407
218.944247 21407
219.867026 21407
220.575107 21407
221.234073 21411
221.517641 21411
222.106502 21411
223.071551 21411
223.466729 21411
224.440328 21411
225.034983 21411
225.553554 21411
226.298849 21411
226.759469 21411
227.149750 21411
227.486104 21411
228.387989 21411
228.916306 21411
229.267012 21411
230.167263 21411
231.492882 21411
232.277082 21411
233.109398 21411
233.384101 21411
233.752174 21411
234.331430 21411
235.083738 21411
235.839684 21411
236.135378 21411
237.379412 21411
237.742669 21411
238.078375 21411
238.681656 21411
239.092291 21411
239.435023 21411
239.731584 21411
240.198234 21411
240.739701 21411
241.210002 21411
241.640413 21411
242.232115 21411
242.696507 21411
243.164261 21411
243.649977 21411
244.432252 21411
244.825772 21411
245.120381 21411
245.575659 21411
246.756989 21411
247.345304 21411
247.971284 21411
249.183288 21412
249.928520 21412
250.262899 21412
250.598851 21412
250.931954 21412
251.618219 21412
252.365217 21413
253.520438 21413
253.892488 21413
254.427106 21413
255.513835 21413
256.107137 21413
256.621167 21413
257.521964 21413
258.104207 21413
258.728374 21413
259.377197 21413
260.169147 21413
260.476133 21413
261.295080 21413
261.668580 21413
262.811541 21413
263.806533 21413
264.997259 21413
265.596688 21413
265.964956 21413
266.232110 21413
266.834316 21413
267.204122 21413
267.694677 21413
268.059723 21413
268.604539 21413
269.406914 21413
269.701136 21413
270.025604 21413
270.877897 21413
271.601690 21413
271.961237 21413
272.511346 21413
272.949931 21413
273.215045 21413
274.128188 21413
274.504337 21413
274.789798 21413
275.518579 21413
276.233649 21413
276.771521 21413
277.344398 21413
278.157410 21413
278.943950 21413
279.631512 21413
280.144709 21413
280.422861 21413
281.435904 21413
282.878468 21413
283.539812 21413
284.353425 21413
284.870345 21413
285.257027 21413
285.764536 21413
286.218995 21413
286.892996 21413
287.333564 21413
287.930199 21413
288.909835 21413
289.682138 21417
291.211324 21417
292.897558 21417
294.019370 21417
294.570839 21417
296.719825 21417
297.322018 21417
297.655160 21417
298.077749 21417
298.559504 21417
299.060666 21417
299.381849 21417

